Tuning-Free Image Editing with Fidelity and Editability via Unified Latent Diffusion Model

Balancing fidelity and editability is essential in text-based image editing (TIE), where failures commonly lead to over- or under-editing issues. Existing methods typically rely on attention injections for structure preservation and leverage the inherent text alignment capabilities of pre-trained text-to-image (T2I) models for editability, but they lack explicit and unified mechanisms to properly balance these two objectives. In this work, we introduce UnifyEdit, a tuning-free method that performs diffusion latent optimization to enable a balanced integration of fidelity and editability within a unified framework. Unlike direct attention injections, we develop two attention-based constraints: a self-attention (SA) preservation constraint for structural fidelity, and a cross-attention (CA) alignment constraint to enhance text alignment for improved editability. However, simultaneously applying both constraints can lead to gradient conflicts, where the dominance of one constraint results in over- or under-editing. To address this challenge, we introduce an adaptive time-step scheduler that dynamically adjusts the influence of these constraints, guiding the diffusion latent toward an optimal balance. Extensive quantitative and qualitative experiments validate the effectiveness of our approach, demonstrating its superiority in achieving a robust balance between structure preservation and text alignment across various editing tasks, outperforming other state-of-the-art methods. The source code will be available at https://github.com/CUC-MIPG/UnifyEdit.

==> sec/figs/exp/dataset/style/18/prompts.txt <==
a photo of fox
a cartoon photo of fox
cartoon

==> sec/figs/exp/dataset/style/18/prompts2.txt <==
a photo of fox
a drawing of fox
drawing

==> sec/figs/exp/dataset/texture_cmp/26/prompts.txt <==
thers is a woman in green pants sitting at the table
thers is a woman in wool pants sitting at the table
wool

==> sec/figs/exp/dataset/texture_sim/31/prompts.txt <==
a man in a beige suit
a man in a lace suit
lace
